Tempura: A General Cost Based Optimizer Framework for Incremental Data Processing (Extended Version)

Incremental processing is widely-adopted in many applications, ranging from incremental view maintenance, stream computing, to recently emerging progressive data warehouse and intermittent query processing. Despite many algorithms developed on this topic, none of them can produce an incremental plan that always achieves the best performance, since the optimal plan is data dependent. In this paper, we develop a novel cost-based optimizer framework, called Tempura, for optimizing incremental data processing. We propose an incremental query planning model called TIP based on the concept of time-varying relations, which can formally model incremental processing in its most general form. We give a full specification of Tempura, which can not only unify various existing techniques to generate an optimal incremental plan, but also allow the developer to add their rewrite rules. We study how to explore the plan space and search for an optimal incremental plan. We conduct a thorough experimental evaluation of Tempura in various incremental processing scenarios to show its effectiveness and efficiency.

==> figs/summary_interested_queries.txt <==
goals for interested queries:
- anti/left outer join: for streaming
- outer join: for outer join view
- many inner join: for higher order view

Left outer joins explicit in query:
all queries except Q72 are joining with fact table (often "returns" table) or aggregation subquery.

Q78: 5 left outer join
Q75,Q80: 3 left outer join
Q77: 2 left outer join
Q72: 2 left outer join (1 of which is join with a dimension table)
Q40: 1 left outer join

Left outer join inexplicit in query:
Q10, Q35: 2 left outer join (possibly compiled from EXISTS clause in query)
Q45: 1 left outer join (possibly compiled from IN clause in query)

Left anti join: (all compiled from NOT EXISTS clause, with a "returns" table)
Q69: 2 left anti join
Q16: 1 left anti join
Q94: 1 left anti join


TPC-DS has no full outer join queries.

Left semi join: very similar to inner join.

Many Inner Joins:
Q4: 11 joins
Q31: 9 joins
Q29, Q74: 7 joins
Q25,Q84: 5 joins
Q46, 48: 4 joins
Q15, Q34: 3 joins
Q3, Q12: 2 joins



